Hierarchical Parallel Matrix Multiplication on Large-Scale Distributed Memory Platforms

Matrix multiplication is a very important computation kernel both in its own right as a building block of many scientific applications and as a popular representative for other scientific applications. Cannon algorithm which dates back to 1969 was the first efficient algorithm for parallel matrix multiplication providing theoretically optimal communication cost. However this algorithm requires a square number of processors. In the mid 1990s, the SUMMA algorithm was introduced. SUMMA overcomes the shortcomings of Cannon algorithm as it can be used on a non-square number of processors as well. Since then the number of processors in HPC platforms has increased by two orders of magnitude making the contribution of communication in the overall execution time more significant. Therefore, the state of the art parallel matrix multiplication algorithms should be revisited to reduce the communication cost further. This paper introduces a new parallel matrix multiplication algorithm, Hierarchical SUMMA (HSUMMA), which is a redesign of SUMMA. Our algorithm reduces the communication cost of SUMMA by introducing a two-level virtual hierarchy into the two-dimensional arrangement of processors. Experiments on an IBM BlueGene-P demonstrate the reduction of communication cost up to 2.08 times on 2048 cores and up to 5.89 times on 16384 cores.

==> data/bg_n65536_hsumma_vn_procs.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
2048 512 256 256 6.27953828 0.20408811 108.25037947 0.0269309 7.44525473 0.20164118 13.72479301 121.98897003 0.01232447
4096 256 256 256 1.71686354 0.15177308 54.70585254 0.01771373 10.5736769 0.1558911 12.29054044 67.00811141 0.00522799
8192 8 256 256 0.21751911 0.01424915 27.67455643 0.01148524 7.44929011 0.02260172 7.66680922 35.35167625 0.01472611
16384 512 256 256 0.2261195 0.03746795 15.05955568 0.02900951 5.96658633 0.04325894 6.19270582 21.26244477 0.00683019


==> data/bg_n65536_summa_vn_procs.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
2048 1 256 256 0.00129605 1.194e-05 108.01432362 0.07080389 27.81649605 0.066362 27.8177921 135.84559693 0.04560793
4096 1 256 256 0.00129488 1.128e-05 54.64490802 0.03049211 32.66098806 0.03037105 32.66228294 87.31869168 0.02395371
8192 1 256 256 0.001293 1.182e-05 27.60447784 0.03174888 33.99616599 0.02530403 33.99745899 61.61220168 0.03234004
16384 1 256 256 0.00129273 1.125e-05 13.8322178 0.02850164 36.36515317 0.04002017 36.36644591 50.20797143 0.03434973


==> data/bg_p16384_nc.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
16384 1 256 256 0.00129273 1.125e-05 13.8322178 0.02850164 36.36515317 0.04002017 36.36644591 50.20797143 0.03434973
16384 2 256 256 0.02689842 0.01138363 15.02741885 0.03868746 18.4017715 0.04347311 18.42866992 33.46605413 0.02214935
16384 4 256 256 0.08748418 0.02416294 13.82307665 0.03175215 24.43199509 0.04385074 24.51947927 38.35187786 0.02512172
16384 8 256 256 0.16478458 0.03780702 15.03216288 0.03704215 15.97820767 0.0554511 16.14299226 31.18517535 0.01581512
16384 16 256 256 0.34761833 0.01731878 13.84149709 0.02417204 12.34255004 0.03212197 12.69016837 26.54102786 0.01633233
16384 32 256 256 0.5682699 0.13678288 15.042401 0.0414072 15.15076166 0.14485736 15.71903156 30.77148804 0.02305231
16384 64 256 256 0.90058705 0.14549062 13.83055533 0.02074255 18.97821041 0.15509152 19.87879746 33.71876069 0.02410375
16384 128 256 256 1.12206119 0.21524282 15.08590212 0.03424621 16.02383903 0.21720443 17.14590023 32.24191073 0.02171366
16384 256 256 256 0.74039438 0.11892427 13.82232705 0.02390633 12.34495581 0.12121671 13.08535019 26.91713404 0.00977852
16384 512 256 256 0.2261195 0.03746795 15.05955568 0.02900951 5.96658633 0.04325894 6.19270582 21.26244477 0.00683019
16384 1024 256 256 4.89745598 0.77203437 13.81498944 0.02183646 20.40846006 0.7745932 25.30591605 39.1304749 0.03480225
16384 2048 256 256 5.06245759 0.60816406 15.09169542 0.03648568 12.78912548 0.60770318 17.85158307 32.95360585 0.0265819
16384 4096 256 256 6.10742559 1.08637658 13.87977824 0.021872 8.31297909 1.08923999 14.42040468 28.30967905 0.02206798
16384 8192 256 256 10.80315445 0.41580794 15.07909308 0.03564397 7.33310549 0.41370746 18.13625995 33.22555929 0.04297327
16384 16384 256 256 36.39416966 0.03893842 13.81197824 0.02228986 0.00126097 1.15e-05 36.39543063 50.21677274 0.03845569


==> data/g5000_csumma_N8192_b512_procs.dat <==
"NB_proc" "Block_size" "comp_min" "comp_max" "comp_mean" "comp_sd" "comm_min" "comm_max" "comm_mean" "comm_sd" "time_min" "time_max" "time_mean" "time_sd"
16 512 7.169195 7.186641 7.17425085625 0.00250429455731841 4.636849 4.694069 4.67026343125 0.0138997847972806 11.81851 11.86778 11.8462305416667 0.0138231901652555
32 512 3.610038 3.619119 3.612975684375 0.00121953263042407 3.721586 3.810757 3.75774884166667 0.0184405713332561 7.340533 7.424019 7.37464376979167 0.0182644372776143
64 512 1.807863 1.813699 1.8099398796875 0.000905178324686891 2.779289 3.074971 2.88326629739583 0.0831313311686916 4.613968 4.886258 4.71037624791667 0.0861455479982374
128 512 0.9082707 0.9156679 0.91046244484375 0.00130781569579977 3.546989 5.163585 4.35048515390625 0.363962766297485 4.64216 6.07344 5.37365622265625 0.368550860031547


==> data/g5000_hsumma_N8192_b512_procs.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
16 1 512 512 4.7e-06 6.6e-07 7.17361189 0.00281718 4.60440637 0.02166594 4.60441107 11.7861484 0.02142198
32 1 512 512 4.46e-06 9.1e-07 3.61333096 0.00127975 3.68647689 0.01997594 3.68648135 7.30792029 0.0199923
64 1 512 512 4.29e-06 6.6e-07 1.80962682 0.0008171 2.79466112 0.05766921 2.79466541 4.63365168 0.06842479
128 2 512 512 0.08802432 0.1330159 0.90986548 0.00057823 2.80982987 0.49756322 2.89785418 3.82594886 0.51428363


==> data/g5000_hsumma_p128_N8192_b512.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
128 1 512 512 4.05e-06 6.2e-07 0.91082695 0.00116216 4.64808274 0.32906424 4.64808679 5.70395303 0.32206167
128 2 512 512 0.08238164 0.01613454 0.91044474 0.00060658 2.72865846 0.0584836 2.8110401 3.73237883 0.05897418
128 4 512 512 0.16463694 0.01071054 0.91088542 0.00050048 2.77353726 0.02323995 2.93817421 3.85697939 0.02123342
128 8 512 512 0.40128533 0.01761012 0.91109134 0.00050708 2.99100348 0.03300304 3.39228881 4.31141526 0.03306557
128 16 512 512 0.64635403 0.02546647 0.91083091 0.00051156 2.7023954 0.03809851 3.34874943 4.27158643 0.04505116
128 32 512 512 1.02290403 0.02111546 0.91087542 0.0004778 1.91046585 0.02302049 2.93336987 3.85352812 0.01785567
128 64 512 512 1.49780628 0.04334308 0.90966275 0.00053214 1.31349971 0.04075416 2.811306 3.72995885 0.04564399
128 128 512 512 4.71433532 0.31238665 0.91082892 0.00120875 1.62e-06 2e-07 4.71433694 5.73119231 0.31698605


==> data/g5000_hsumma_p128_N8192_b64.dat <==
"NB_procs" "NB_groups" "B_size" "B_size_group" "comm_mean" "comm_sd" "summa_comp_mean" "summa_comp_sd" "summa_comm_mean" "summa_comm_sd" "overall_comm" "time_mean" "time_sd"
128 1 64 64 1.724e-05 5.35e-06 0.94687552 0.0045014 25.58416422 0.76656292 25.58418146 26.72053336 0.76379329
128 2 64 64 0.45172654 0.24587997 0.94393519 0.00343104 14.47059828 0.72322788 14.92232482 15.98818835 0.6883236
128 4 64 64 0.21204078 0.03369661 0.94405241 0.00245709 3.27802241 0.04727759 3.49006319 4.44025434 0.03514223
128 8 64 64 0.52944079 0.05613651 0.94445196 0.00233628 3.38783674 0.08551259 3.91727752 4.86967201 0.08459036
128 16 64 64 0.76623199 0.06778463 0.94385423 0.00232607 3.00585097 0.08291314 3.77208296 4.72372626 0.06191569
128 32 64 64 1.36311992 0.06304342 0.94360462 0.00239322 2.32436466 0.07171885 3.68748458 4.63902418 0.06629635
128 64 64 64 4.57257414 0.61753743 0.94223005 0.00140658 3.29381031 0.55838838 7.86638445 8.86252875 0.71418961
128 128 64 64 25.92908864 0.87197765 0.94667484 0.00442985 8.66e-06 1.88e-06 25.92909729 27.0356092 0.85760929

